ASR is all you need: cross-modal distillation for lip reading

The goal of this work is to train strong models for visual speech recognition without requiring human annotated ground truth data. We achieve this by distilling from an Automatic Speech Recognition (ASR) model that has been trained on a large-scale audio-only corpus. We use a cross-modal distillation method that combines Connectionist Temporal Classification (CTC) with a frame-wise cross-entropy loss. Our contributions are fourfold: (i) we show that ground truth transcriptions are not necessary to train a lip reading system; (ii) we show how arbitrary amounts of unlabelled video data can be leveraged to improve performance; (iii) we demonstrate that distillation significantly speeds up training; and, (iv) we obtain state-of-the-art results on the challenging LRS2 and LRS3 datasets for training only on publicly available data.

==> figures/run_lrs2_asr_kd-tag-Eval_WER.csv <==
Wall time,Step,Value
1571266776.1274302,0,1.0019454956054688
1571270569.2440522,500,0.9834630489349365
1571272712.836387,1000,0.9557393193244934
1571274781.7172694,1500,0.9246109127998352
1571276806.4461453,2000,0.9134241342544556
1571278803.7087343,2500,0.9095330834388733
1571280785.823192,3000,0.8876459002494812
1571282765.17911,3500,0.9022373557090759
1571284799.4335747,4000,0.8837548494338989
1571286773.848644,4500,0.868677020072937
1571288778.7028668,5000,0.8730545043945312
1571290793.8576934,5500,0.8574903011322021
1571292774.4156022,6000,0.856517493724823
1571294746.2596958,6500,0.8604085445404053
1571296712.6292686,7000,0.8608949184417725
1571298687.586515,7500,0.8715953230857849
1571300655.8951492,8000,0.8599221706390381
1571302627.2556045,8500,0.8458171486854553
1571304587.4425848,9000,0.8540856242179871
1571306547.372133,9500,0.8535992503166199
1571308526.6451454,10000,0.8365758657455444
1571310494.7033324,10500,0.8356031179428101
1571312475.7041965,11000,0.8297665119171143
1571314438.8673418,11500,0.8370622396469116
1571316431.2151244,12000,0.844357967376709
1571318401.2619762,12500,0.8501945734024048
1571320373.957312,13000,0.8370622396469116
1571322345.4127226,13500,0.8409532904624939
1571324337.4711845,14000,0.8268482685089111
1571326299.027335,14500,0.841926097869873
1571328282.6647503,15000,0.8365758657455444
1571330265.9546661,15500,0.8380350470542908
1571332235.3950589,16000,0.8516536951065063
1571334203.8993669,16500,0.8268482685089111
1571336182.8940413,17000,0.8360894918441772
1571338163.7889543,17500,0.8253890872001648
1571340137.0488517,18000,0.8253890872001648
1571342101.4695513,18500,0.8433852195739746
1571344072.8980734,19000,0.8205252885818481
1571346038.319773,19500,0.8283073902130127
1571348007.6464827,20000,0.8210116624832153
1571349982.2882023,20500,0.825875461101532
1571351954.9588163,21000,0.8307393193244934
1571353933.7415192,21500,0.8117704391479492
1571355911.5544097,22000,0.8180933594703674
1571357907.8699515,22500,0.8214980363845825


==> figures/run_lrs2_lip_200_epochs_lr0.05-tag-Eval_WER.csv <==
Wall time,Step,Value
1570123616.9094646,0,1.0
1570127275.1798403,500,1.1174359321594238
1570129279.4316201,1000,1.0857691764831543
1570131163.9459262,1500,1.1323076486587524
1570132990.6395135,2000,1.007435917854309
1570134836.186619,2500,0.9688461422920227
1570136653.5843165,3000,0.9715384840965271
1570138473.3762827,3500,0.9817948937416077
1570140270.8896284,4000,1.0032051801681519
1570142070.2998412,4500,0.9746153950691223
1570143888.6995,5000,0.9473077058792114
1570145691.7468991,5500,1.0319230556488037
1570147513.5437799,6000,0.9548717737197876
1570149337.0620453,6500,0.9515384435653687
1570149524.5429857,6500,0.9539743661880493
1570151622.179264,6500,0.954230785369873
1570155319.2775273,7000,1.0183333158493042
1570157380.2324412,7500,1.0138461589813232
1570159309.2673407,8000,0.9460256695747375
1570161175.7064211,8500,0.9592307806015015
1570163028.7514892,9000,0.9503846168518066
1570164896.013111,9500,0.9494871497154236
1570166755.15666,10000,0.9426922798156738
1570168589.324308,10500,0.9271795153617859
1570170418.8386838,11000,0.9689743518829346
1570172259.3918571,11500,0.9762820601463318
1570174079.7810123,12000,0.9169231057167053
1570175916.0100868,12500,0.9548717737197876
1570177738.9487948,13000,0.9233333468437195
1570179552.3273265,13500,0.9211538434028625
1570181361.8607237,14000,0.9532051086425781
1570183185.5300822,14500,0.9184615612030029
1570185021.5245256,15000,0.9589743614196777
1570186849.6897607,15500,0.9688461422920227
1570188619.4205565,16000,0.9253846406936646
1570190413.9334877,16500,0.9337179660797119
1570192227.1890855,17000,0.9150000214576721
1570194042.3431244,17500,0.9051281809806824
1570195849.8011265,18000,0.9460256695747375
1570197638.2956772,18500,0.930384635925293
1570199454.946315,19000,0.905512809753418
1570201236.3031397,19500,0.9024358987808228
1570203021.5710773,20000,0.90974360704422
1570204792.445228,20500,0.9253846406936646
1570206556.3626301,21000,0.9171794652938843
1570208328.7173493,21500,0.9179487228393555
1570210121.0489826,22000,0.9224358797073364
1570211884.0921729,22500,0.9321795105934143
1570213637.332413,23000,0.9052563905715942
1570215381.360348,23500,0.9320513010025024
1570217129.012578,24000,0.9233333468437195
1570218885.8246047,24500,0.8966666460037231
1570220636.345369,25000,0.9073076844215393
1570222384.5221913,25500,0.8966666460037231
1570224137.530264,26000,0.9125640988349915
1570225879.2892325,26500,0.9058974385261536
1570227626.442652,27000,0.892307698726654
1570229390.6503801,27500,0.8939743638038635
1570231147.3017204,28000,0.8938461542129517
1570232918.1529057,28500,0.904358983039856
1570234673.9320173,29000,0.9014102816581726
1570236429.687394,29500,0.8867948651313782
1570238194.4920888,30000,0.9283333420753479
1570239948.9524698,30500,0.8796153664588928
1570241724.269553,31000,0.889102578163147
1570243485.2094524,31500,0.8925641179084778
1570245259.3982208,32000,0.8979487419128418
1570247032.169924,32500,0.8935897350311279
1570248799.7546492,33000,0.8729487061500549
1570250570.4534135,33500,0.8843590021133423
1570252338.2517319,34000,0.8756410479545593
1570254105.6813645,34500,0.8724358677864075
1570255876.2864401,35000,0.8805128335952759
1570257634.7511497,35500,0.8764102458953857
1570259399.748578,36000,0.9046154022216797
1570261167.8282998,36500,0.8764102458953857
1570262931.128243,37000,0.8791025876998901
1570264672.3692026,37500,0.8624358773231506
1570266417.1677911,38000,0.8758974075317383
1570268160.420873,38500,0.879230797290802
1570269900.668338,39000,0.868461549282074
1570271646.4877286,39500,0.8805128335952759
1570273376.6744506,40000,0.8688461780548096
1570275120.984363,40500,0.8720512986183167
1570276868.1790807,41000,0.8693589568138123
1570278607.14899,41500,0.8671795129776001
1570280348.566998,42000,0.8573076725006104
1570282096.1984582,42500,0.8633333444595337
1570283844.360886,43000,0.864230751991272
1570285572.5298455,43500,0.8703846335411072
1570287307.8625317,44000,0.859743595123291
1570289047.8073518,44500,0.8546153903007507
1570290780.359273,45000,0.8541025519371033
1570292531.4875154,45500,0.8603846430778503
1570294282.0676699,46000,0.8533333539962769
1570296024.938792,46500,0.8692307472229004
1570297774.5263703,47000,0.8515384793281555
1570299510.697025,47500,0.8515384793281555
1570301254.8600793,48000,0.8615384697914124
1570302991.1586,48500,0.846666693687439
1570304729.1661634,49000,0.8506410121917725
1570306466.7682333,49500,0.853205144405365
1570308219.0546923,50000,0.8373076915740967
1570309957.96925,50500,0.8520512580871582
1570311710.3669186,51000,0.8505128026008606
1570313465.2024064,51500,0.8364102840423584
1570315222.8594253,52000,0.842435896396637
1570316985.078567,52500,0.8389743566513062
1570318754.2611277,53000,0.8338461518287659
1570320519.5375702,53500,0.8450000286102295
1570322290.518518,54000,0.8410256505012512
1570324057.9862008,54500,0.8360256552696228
1570325826.0888734,55000,0.8328205347061157
1570327599.8533268,55500,0.8320512771606445
1570329383.8633237,56000,0.8332051038742065
1570331149.8522298,56500,0.8332051038742065
1570332925.161709,57000,0.8301281929016113
1570334704.8447475,57500,0.8291025757789612
1570336476.4077315,58000,0.82833331823349
1570338259.4266858,58500,0.8293589949607849
1570340047.7876275,59000,0.8225641250610352
1570341834.1980622,59500,0.827179491519928
1570343624.4225605,60000,0.8270512819290161
1570345400.1556606,60500,0.8247435688972473
1570347179.1787884,61000,0.8261538743972778
1570348958.2895563,61500,0.8255128264427185
1570350725.1680741,62000,0.823846161365509
1570352484.2977972,62500,0.8265384435653687
1570354249.682367,63000,0.8174359202384949
1570356014.2100756,63500,0.819615364074707
1570357772.2828834,64000,0.8246153593063354
1570359530.8111012,64500,0.819615364074707
1570361279.9734514,65000,0.8183333277702332


==> figures/run_lrs2_lip_200_epochs_lr0.05-tag-Eval_WER_whole.csv <==
Wall time,Step,Value
1570123616.9094646,0,1.0
1570127275.1798403,500,1.1174359321594238
1570129279.4316201,1000,1.0857691764831543
1570131163.9459262,1500,1.1323076486587524
1570132990.6395135,2000,1.007435917854309
1570134836.186619,2500,0.9688461422920227
1570136653.5843165,3000,0.9715384840965271
1570138473.3762827,3500,0.9817948937416077
1570140270.8896284,4000,1.0032051801681519
1570142070.2998412,4500,0.9746153950691223
1570143888.6995,5000,0.9473077058792114
1570145691.7468991,5500,1.0319230556488037
1570147513.5437799,6000,0.9548717737197876
1570149337.0620453,6500,0.9515384435653687
1570149524.5429857,6500,0.9539743661880493
1570151622.179264,6500,0.954230785369873
1570155319.2775273,7000,1.0183333158493042
1570157380.2324412,7500,1.0138461589813232
1570159309.2673407,8000,0.9460256695747375
1570161175.7064211,8500,0.9592307806015015
1570163028.7514892,9000,0.9503846168518066
1570164896.013111,9500,0.9494871497154236
1570166755.15666,10000,0.9426922798156738
1570168589.324308,10500,0.9271795153617859
1570170418.8386838,11000,0.9689743518829346
1570172259.3918571,11500,0.9762820601463318
1570174079.7810123,12000,0.9169231057167053
1570175916.0100868,12500,0.9548717737197876
1570177738.9487948,13000,0.9233333468437195
1570179552.3273265,13500,0.9211538434028625
1570181361.8607237,14000,0.9532051086425781
1570183185.5300822,14500,0.9184615612030029
1570185021.5245256,15000,0.9589743614196777
1570186849.6897607,15500,0.9688461422920227
1570188619.4205565,16000,0.9253846406936646
1570190413.9334877,16500,0.9337179660797119
1570192227.1890855,17000,0.9150000214576721
1570194042.3431244,17500,0.9051281809806824
1570195849.8011265,18000,0.9460256695747375
1570197638.2956772,18500,0.930384635925293
1570199454.946315,19000,0.905512809753418
1570201236.3031397,19500,0.9024358987808228
1570203021.5710773,20000,0.90974360704422
1570204792.445228,20500,0.9253846406936646
1570206556.3626301,21000,0.9171794652938843
1570208328.7173493,21500,0.9179487228393555
1570210121.0489826,22000,0.9224358797073364
1570211884.0921729,22500,0.9321795105934143
1570213637.332413,23000,0.9052563905715942
1570215381.360348,23500,0.9320513010025024
1570217129.012578,24000,0.9233333468437195
1570218885.8246047,24500,0.8966666460037231
1570220636.345369,25000,0.9073076844215393
1570222384.5221913,25500,0.8966666460037231
1570224137.530264,26000,0.9125640988349915
1570225879.2892325,26500,0.9058974385261536
1570227626.442652,27000,0.892307698726654
1570229390.6503801,27500,0.8939743638038635
1570231147.3017204,28000,0.8938461542129517
1570232918.1529057,28500,0.904358983039856
1570234673.9320173,29000,0.9014102816581726
1570236429.687394,29500,0.8867948651313782
1570238194.4920888,30000,0.9283333420753479
1570239948.9524698,30500,0.8796153664588928
1570241724.269553,31000,0.889102578163147
1570243485.2094524,31500,0.8925641179084778
1570245259.3982208,32000,0.8979487419128418
1570247032.169924,32500,0.8935897350311279
1570248799.7546492,33000,0.8729487061500549
1570250570.4534135,33500,0.8843590021133423
1570252338.2517319,34000,0.8756410479545593
1570254105.6813645,34500,0.8724358677864075
1570255876.2864401,35000,0.8805128335952759
1570257634.7511497,35500,0.8764102458953857
1570259399.748578,36000,0.9046154022216797
1570261167.8282998,36500,0.8764102458953857
1570262931.128243,37000,0.8791025876998901
1570264672.3692026,37500,0.8624358773231506
1570266417.1677911,38000,0.8758974075317383
1570268160.420873,38500,0.879230797290802
1570269900.668338,39000,0.868461549282074
1570271646.4877286,39500,0.8805128335952759
1570273376.6744506,40000,0.8688461780548096
1570275120.984363,40500,0.8720512986183167
1570276868.1790807,41000,0.8693589568138123
1570278607.14899,41500,0.8671795129776001
1570280348.566998,42000,0.8573076725006104
1570282096.1984582,42500,0.8633333444595337
1570283844.360886,43000,0.864230751991272
1570285572.5298455,43500,0.8703846335411072
1570287307.8625317,44000,0.859743595123291
1570289047.8073518,44500,0.8546153903007507
1570290780.359273,45000,0.8541025519371033
1570292531.4875154,45500,0.8603846430778503
1570294282.0676699,46000,0.8533333539962769
1570296024.938792,46500,0.8692307472229004
1570297774.5263703,47000,0.8515384793281555
1570299510.697025,47500,0.8515384793281555
1570301254.8600793,48000,0.8615384697914124
1570302991.1586,48500,0.846666693687439
1570304729.1661634,49000,0.8506410121917725
1570306466.7682333,49500,0.853205144405365
1570308219.0546923,50000,0.8373076915740967
1570309957.96925,50500,0.8520512580871582
1570311710.3669186,51000,0.8505128026008606
1570313465.2024064,51500,0.8364102840423584
1570315222.8594253,52000,0.842435896396637
1570316985.078567,52500,0.8389743566513062
1570318754.2611277,53000,0.8338461518287659
1570320519.5375702,53500,0.8450000286102295
1570322290.518518,54000,0.8410256505012512
1570324057.9862008,54500,0.8360256552696228
1570325826.0888734,55000,0.8328205347061157
1570327599.8533268,55500,0.8320512771606445
1570329383.8633237,56000,0.8332051038742065
1570331149.8522298,56500,0.8332051038742065
1570332925.161709,57000,0.8301281929016113
1570334704.8447475,57500,0.8291025757789612
1570336476.4077315,58000,0.82833331823349
1570338259.4266858,58500,0.8293589949607849
1570340047.7876275,59000,0.8225641250610352
1570341834.1980622,59500,0.827179491519928
1570343624.4225605,60000,0.8270512819290161
1570345400.1556606,60500,0.8247435688972473
1570347179.1787884,61000,0.8261538743972778
1570348958.2895563,61500,0.8255128264427185
1570350725.1680741,62000,0.823846161365509
1570352484.2977972,62500,0.8265384435653687
1570354249.682367,63000,0.8174359202384949
1570356014.2100756,63500,0.819615364074707
1570357772.2828834,64000,0.8246153593063354
1570359530.8111012,64500,0.819615364074707
1570361279.9734514,65000,0.8183333277702332
1570363032.8732042,65500,0.8182051181793213
1570364794.3739135,66000,0.817307710647583
1570366540.014203,66500,0.8170512914657593
1570368287.1793602,67000,0.8180769085884094
1570370047.1611562,67500,0.8211538195610046
1570371811.0121093,68000,0.8180769085884094
1570373573.1304996,68500,0.8197435736656189
1570375327.886063,69000,0.8192307949066162
1570377084.89369,69500,0.8189743757247925
1570378836.548415,69999,0.8185897469520569


==> figures/run_lrs3_ctc_0.1_ce_10-tag-Eval_WER.csv <==
Wall time,Step,Value
1571116191.070045,0,1.0007089376449585
1571118990.2092733,500,0.9736400842666626
1571120644.4361024,1000,0.9240783452987671
1571122235.7153504,1500,0.8988141417503357
1571123724.1262875,2000,0.8893400430679321
1571125204.208211,2500,0.8859886527061462
1571126669.051267,3000,0.8706496357917786
1571128148.0648084,3500,0.8562774062156677
1571129600.8116584,4000,0.8627868294715881
1571131017.4039345,4500,0.8526682257652283
1571132448.5531383,5000,0.8791570067405701
1571133907.5904202,5500,0.8468033075332642
1571135329.2634609,6000,0.8417117595672607
1571136780.2809231,6500,0.8340422511100769
1571138218.382191,7000,0.8276617527008057
1571139646.5928254,7500,0.8444186449050903
1571141077.3845165,8000,0.8313354253768921
1571142515.8938577,8500,0.8298530578613281
1571143928.9994402,9000,0.8231502771377563
1571145349.8822036,9500,0.8310775756835938
1571146769.8369849,10000,0.8234080672264099
1571148206.9973514,10500,0.8179943561553955
1571149629.567756,11000,0.822956919670105
1571151050.577656,11500,0.8199278116226196
1571152498.4174025,12000,0.8174142837524414
1571153912.0560846,12500,0.8136761784553528
1571155341.427675,13000,0.8094225525856018
1571156763.0088804,13500,0.8165119886398315
1571158185.0089493,14000,0.8058133721351624
1571159607.4051502,14500,0.8088424801826477
1571162105.369278,14500,0.8082624673843384
1571164861.232919,15000,0.8105826377868652
1571166514.4667418,15500,0.8118715882301331
1571168109.632331,16000,0.8096159100532532
1571169594.2839842,16500,0.8156096935272217
1571171067.5776982,17000,0.8111626505851746
1571172533.059792,17500,0.8096159100532532
1571174009.7102888,18000,0.80800461769104
1571175459.3097754,18500,0.8089714050292969
1571176871.7743833,19000,0.801688551902771
1571178299.292771,19500,0.7999484539031982
1571179755.6777694,20000,0.7992395162582397
1571181175.539199,20500,0.8005929589271545
1571182612.53329,21000,0.7955014109611511
1571184059.0041707,21500,0.7951791882514954
1571185488.5917587,22000,0.7956947684288025
1571186919.423765,22500,0.7915700078010559


==> figures/run_lrs3_ctc_plain-tag-Eval_WER.csv <==
Wall time,Step,Value
1571014217.156591,0,1.0
1571017436.7664926,500,0.9835653305053711
1571019574.8725834,1000,0.9744779467582703
1571021636.6492825,1500,0.9821474552154541
1571023618.44117,2000,1.0538153648376465
1571025605.701714,2500,0.9545630216598511
1571027583.5395796,3000,0.9597834348678589
1571029557.6138148,3500,1.001997947692871
1571031534.6761425,4000,0.9400618672370911
1571033506.2901173,4500,0.9537251591682434
1571035458.6585531,5000,0.9660350680351257
1571037414.8758123,5500,0.9285253882408142
1571039351.3785422,6000,0.9557231068611145
1571041301.8525238,6500,0.9321345686912537
1571043217.348106,7000,0.9211136698722839
1571045131.6371922,7500,0.9536607265472412
1571047060.5627575,8000,0.93277907371521
1571048988.9723308,8500,0.9207914471626282
1571050918.186069,9000,0.9510183334350586
1571052867.563513,9500,0.9112529158592224
1571054792.3077865,10000,0.964230477809906
1571056724.7964156,10500,0.9394173622131348
1571058652.6836872,11000,0.9300077557563782
1571060561.5235596,11500,0.9126707911491394
1571062488.741193,12000,0.9298143982887268
1571064391.9781191,12500,0.9217581748962402
1571066310.7396767,13000,0.9098349809646606
1571068216.2882917,13500,0.9046145677566528
1571070133.6990047,14000,0.9622969627380371
1571072036.1339424,14500,0.903325617313385
1571073937.0949113,15000,0.9059680104255676
1571075825.2647996,15500,0.9048724174499512
1571077711.9933116,16000,0.9124130010604858
1571079599.6992235,16500,0.9116395711898804
1571081482.713116,17000,0.9027455449104309
1571083355.8274767,17500,0.9082882404327393
1571085228.2501054,18000,0.8970739841461182
1571087116.252193,18500,0.9389017820358276
1571088990.9060276,19000,0.9137020111083984
1571090862.570852,19500,0.9268497228622437
1571092739.435982,20000,0.8980407118797302
1571094616.1509097,20500,0.896945059299469
1571096502.9173126,21000,0.8870198726654053
1571098377.9554572,21500,0.8958494663238525
1571100252.4133685,22000,0.8970739841461182
1571102138.0549955,22500,0.903261125087738
1571104012.2632742,23000,0.8996519446372986
1571105885.9985843,23500,0.8937870860099792
1571107745.6353855,24000,0.9031966924667358
1571109610.2111478,24500,0.8934648036956787
1571111468.1148262,25000,0.9084815382957458
1571113331.029537,25500,0.9009409546852112
1571115198.7382712,26000,0.9079015254974365
1571117060.1411803,26500,0.8854730725288391
1571118917.271668,27000,0.8816705346107483
1571120781.9514909,27500,0.8910157084465027
1571122640.6626706,28000,0.8939159512519836
1571124492.7055109,28500,0.8899845480918884
1571126351.634721,29000,0.8821861147880554
1571128192.6462872,29500,0.8851507902145386
1571130048.8741026,30000,0.8933359384536743
1571131888.4337094,30500,0.8769012689590454
1571133721.8681293,31000,0.9122840762138367
1571135560.6475763,31500,0.8792214393615723
1571137386.5276144,32000,0.8885021805763245
1571139220.1412613,32500,0.8872776627540588
1571141054.9584045,33000,0.8802526593208313
1571142881.1212175,33500,0.8836040496826172
1571144720.2336006,34000,0.8773524165153503
1571146557.0860548,34500,0.8716808557510376
1571148386.1563504,35000,0.8798015117645264
1571150227.6819654,35500,0.8755478262901306
1571152069.334395,36000,0.8830884099006653
1571153897.529626,36500,0.8770301342010498
1571155727.7952793,37000,0.8748388886451721
1571157557.8464425,37500,0.8761923313140869
1571159399.1595762,38000,0.868973970413208
1571161226.3033607,38500,0.8841196298599243
1571163058.1323981,39000,0.8732276558876038
1571164882.9855244,39500,0.876707911491394
1571166721.3791704,40000,0.8868265151977539
1571168550.9358337,40500,0.9077726006507874
1571170385.9727783,41000,0.8699406981468201
1571172217.1779919,41500,0.8692961931228638
1571174042.6629155,42000,0.8708429932594299
1571175862.3431072,42500,0.8700051307678223
1571177684.6640332,43000,0.8854086399078369
1571180296.9994316,43000,0.8822922110557556
1571180708.0737257,43000,0.8822922110557556
1571183584.2745798,43500,0.8655136823654175
1571185621.0679014,44000,0.8590604066848755
1571187552.5790248,44500,0.8598347902297974
1571189437.4317803,45000,0.8693856596946716
1571191327.380596,45500,0.8613835573196411
1571193231.6082084,46000,0.8533815145492554
1571195098.832817,46500,0.8652555346488953
1571196968.140026,47000,0.8546721935272217
1571198840.3074403,47500,0.8699018955230713
1571200722.1511633,48000,0.8523489832878113
1571202597.8764856,48500,0.8520908355712891
1571204465.4333975,49000,0.8575116395950317
1571206330.6902664,49500,0.8639649152755737
1571208193.795902,50000,0.8577697277069092
1571210059.344006,50500,0.8495095372200012
1571211907.37235,51000,0.8618998527526855
1571213775.3550746,51500,0.8562209606170654
1571215626.0823433,52000,0.8492514491081238
1571217481.2917163,52500,0.8440887928009033
1571219339.8426523,53000,0.8559628129005432
1571221206.9384713,53500,0.8469282388687134
1571223063.8112895,54000,0.853897750377655
1571224924.1270823,54500,0.8528652787208557
1571226769.1359043,55000,0.8420237302780151
1571228604.5928583,55500,0.8435725569725037
1571230453.9205716,56000,0.8533815145492554
1571232298.4072495,56500,0.847444474697113
1571234150.6088436,57000,0.8443469405174255
1571235981.538118,57500,0.8505420684814453
1571237815.0145748,58000,0.8479607701301575
1571239657.1849031,58500,0.8415074944496155
1571241492.9870505,59000,0.8482189178466797
1571243322.8836706,59500,0.8451213240623474
1571245166.0250823,60000,0.8458957076072693
1571247001.8467455,60500,0.8461538553237915
1571248839.9063065,61000,0.8451213240623474
1571250684.0667567,61500,0.8569953441619873
1571252515.2742996,62000,0.8549302816390991
1571254347.6004395,62500,0.8412493467330933
1571256185.3660321,63000,0.8342798352241516
1571258025.1506937,63500,0.8461538553237915
1571259857.2257648,64000,0.8600929379463196
1571261706.9210868,64500,0.8464120030403137
1571263547.80032,65000,0.8433144092559814

